Very low state in PY Per in 2022

Using VSNET, VSOLJ, ASAS-SN and ATLAS observations, I found that the Z Cam star PY Per spent a long, faint low state reaching 19.1 mag at least between 2022 June and November. No dwarf nova outburst was recorded during this interval. TESS data during this low state showed two maxima in one orbital cycle and can be interpreted as an ellipsoidal modulation arising from the secondary. These observations suggest that the mass-transfer almost stopped during this low state and strengthen the identification of PY Per as a VY Scl star. PY Per had shown an unusual outburst resembling an SU UMa-type superoutburst less than half a year before (Kato 2022, arXiv:2204.12056) and these phenomena may have been physically related.

==> abst.inc <==
Using VSNET, VSOLJ, ASAS-SN and ATLAS observations,
I found that the Z Cam star PY Per spent a long, faint
low state reaching 19.1~mag at least between 2022 June
and November.  No dwarf nova outburst was recorded
during this interval.  TESS data during this low state
showed two maxima in one orbital cycle and can be
interpreted as an ellipsoidal modulation arising from
the secondary.  These observations suggest that
the mass-transfer almost stopped during this low state
and strengthen the identification of PY Per as
a VY Scl star.  PY Per had shown an unusual outburst
resembling an SU UMa-type superoutburst less than
half a year before (Kato 2022, arXiv:2204.12056) and
these phenomena may have been physically related.


==> objlist.inc <==
RX And,
Z Cam,
PY Per,
VY Scl,
SU UMa

